Profiling Apple Silicon Performance for ML Training

Apple Silicon has attracted much attention for its performance and role in machine learning (ML) training. Unlike NVIDIA GPUs, which have traditionally dominated ML training, Apple Silicon has a significant difference in memory architecture. It uses Unified Memory, which integrates CPU and GPU memory instead of separate CPU memory and GPU VRAM. However, it is difficult to tell whether Unified Memory means more performance benefits. This paper investigates the performance differences by training several large language model (LLM) workloads end-to-end under different memory scenarios. The results show a significant performance gap between Apple Silicon and NVIDIA GPUs. This paper attributes this gap to system-level factors such as page faults, power consumption, and kernel launch time. In addition, the performance difference of basic linear algebra subprograms (BLAS) on the NVIDIA GPUs and Apple Silicon chips is analyzed to further explain the observed gap.

==> scripts/linux/README-FL.txt <==
# to install dep: 
# apt get install libreoffice-writer libreoffice-impress pdftk-java texlive-extra-utils


==> scripts/old/backup_scripts/0000-README-scripts-FL.txt <==

Right now, only Windows is supported. 

For Mac, calling word/pptx may be possible via Apple Script


KNOWN ISSUES

Problem: 
The scripts sometimes may run slow, taking very long launch the Word instances (via RPC). 

Possible reason: 
This is likely b/c Word tries to contacting some Internet services (?) which takes long to respond. 
Oddly, manually launch Word may not see such a symptom. 

Mitigation: 
Turn off Internet, e.g. putting the computer into "airplane" mode. The problem might go away. 





==> scripts/old/backup_scriptsa/0000-README-scripts-FL.txt <==

Right now, only Windows is supported. 

For Mac, calling word/pptx may be possible via Apple Script


KNOWN ISSUES

Problem: 
The scripts sometimes may run slow, taking very long launch the Word instances (via RPC). 

Possible reason: 
This is likely b/c Word tries to contacting some Internet services (?) which takes long to respond. 
Oddly, manually launch Word may not see such a symptom. 

Mitigation: 
Turn off Internet, e.g. putting the computer into "airplane" mode. The problem might go away. 





==> scripts/tmpBibFile.txt <==
@Online {231118188LeveragingcachetoenableSLUontinydevices-2023-12-01,
  title = {[2311.18188] Leveraging cache to enable SLU on tiny devices},
  date = {2023-12-01},
  year = {2023},
  file = {:./references/abs-2311.18188.html:html},
  url = {https://arxiv.org/abs/2311.18188},
  urldate = {2023-12-04}
}




==> scripts/tmpBibKey.txt <==
231118188LeveragingcachetoenableSLUontinydevices-2023-12-01
